Automating the assessment of biofouling in images using expert agreement as a gold standard

Biofouling is the accumulation of organisms on surfaces immersed in water. It is of particular concern to the international shipping industry because it increases fuel costs and presents a biosecurity risk by providing a pathway for non-indigenous marine species to establish in new areas. There is growing interest within jurisdictions to strengthen biofouling risk-management regulations, but it is expensive to conduct in-water inspections and assess the collected data to determine the biofouling state of vessel hulls. Machine learning is well suited to tackle the latter challenge, and here we apply deep learning to automate the classification of images from in-water inspections to identify the presence and severity of fouling. We combined several datasets to obtain over 10,000 images collected from in-water surveys which were annotated by a group biofouling experts. We compared the annotations from three experts on a 120-sample subset of these images, and found that they showed 89% agreement (95% CI: 87-92%). Subsequent labelling of the whole dataset by one of these experts achieved similar levels of agreement with this group of experts, which we defined as performing at most 5% worse (p=0.009-0.054). Using these expert labels, we were able to train a deep learning model that also agreed similarly with the group of experts (p=0.001-0.014), demonstrating that automated analysis of biofouling in images is feasible and effective using this method.

==> figure/rambollAllPR_bestPR_ensemble_expertsvsmturk_paper_multithresh_summarytable.txt <==
% latex table generated in R 3.6.1 by xtable 1.8-4 package
% Thu Dec  3 11:23:56 2020
\begin{tabular}{lllllllll}
  \hline
Labels & Classification & Label pairs & Agreement & TOST & Recall & p-value & Precision & p-value \\ 
  \hline
Expert group & SLoF $> 0$ & 720 & 0.89 (0.87-0.92) &  & 0.91 (0.88-0.94) &  & 0.91 (0.88-0.94) &  \\ 
  Expert & SLoF $> 0$ & 360 & 0.88 (0.84-0.91) & 0.054 & 0.87 (0.81-0.91) & 0.057 & 0.93 (0.89-0.96) & 0.535 \\ 
  95\% Recall Classifier & SLoF $> 0$ & 360 & 0.78 (0.73-0.82) & 0.995 & 1.00 (0.98-1.00) & $<0.001$ & 0.74 (0.69-0.79) & $<0.001$ \\ 
  80\% Recall Classifier & SLoF $> 0$ & 360 & 0.91 (0.87-0.93) & 0.001 & 0.93 (0.89-0.96) & 0.652 & 0.92 (0.88-0.95) & 0.883 \\ 
  50\% Recall Classifier & SLoF $> 0$ & 360 & 0.81 (0.77-0.85) & 0.921 & 0.70 (0.64-0.76) & $<0.001$ & 0.99 (0.96-1.00) & 0.001 \\ 
  Expert group & SLoF $= 2$ & 720 & 0.89 (0.87-0.92) &  & 0.87 (0.82-0.90) &  & 0.87 (0.82-0.90) &  \\ 
  Expert & SLoF $= 2$ & 360 & 0.89 (0.85-0.92) & 0.009 & 0.80 (0.72-0.86) & 0.067 & 0.92 (0.86-0.96) & 0.180 \\ 
  95\% Recall Classifier & SLoF $= 2$ & 360 & 0.78 (0.73-0.82) & 0.996 & 0.96 (0.91-0.98) & 0.004 & 0.65 (0.58-0.71) & $<0.001$ \\ 
  80\% Recall Classifier & SLoF $= 2$ & 360 & 0.89 (0.85-0.92) & 0.014 & 0.78 (0.70-0.85) & 0.036 & 0.93 (0.86-0.97) & 0.125 \\ 
  50\% Recall Classifier & SLoF $= 2$ & 360 & 0.78 (0.73-0.82) & 0.995 & 0.46 (0.38-0.55) & $<0.001$ & 0.96 (0.88-0.99) & 0.036 \\ 
   \hline
\end{tabular}


==> figure/rambollAllPR_bestPR_ensemble_results_summary_multithresh.txt <==
% latex table generated in R 3.6.1 by xtable 1.8-4 package
% Fri Dec  4 15:57:31 2020
\begin{tabular}{llrrr}
  \hline
Data & SLoF & Threshold & Precision & Recall \\ 
  \hline
Validation & $>$ 0 & 0.086 & 0.340 & 0.950 \\ 
  Test & $>$ 0 & 0.086 & 0.533 & 0.983 \\ 
  Validation & $>$ 0 & 0.413 & 0.626 & 0.800 \\ 
  Test & $>$ 0 & 0.413 & 0.754 & 0.882 \\ 
  Validation & = 2 & 0.535 & 0.253 & 0.949 \\ 
  Test & = 2 & 0.535 & 0.444 & 0.974 \\ 
  Validation & $>$ 0 & 0.943 & 0.881 & 0.500 \\ 
  Test & $>$ 0 & 0.943 & 0.976 & 0.588 \\ 
  Validation & = 2 & 1.242 & 0.632 & 0.800 \\ 
  Test & = 2 & 1.242 & 0.884 & 0.844 \\ 
  Validation & = 2 & 1.786 & 0.881 & 0.499 \\ 
  Test & = 2 & 1.786 & 0.946 & 0.455 \\ 
   \hline
\end{tabular}


==> figure/traintestval_novessels.txt <==
% latex table generated in R 3.6.1 by xtable 1.8-4 package
% Wed Dec  2 13:00:09 2020
\begin{tabular}{rrrr}
  \hline
 & Crossvalidation dataset & Test dataset & Total \\ 
  \hline
Images with SLoF 0 & 7328 & 494 & 7822 \\ 
  Images with SLoF 1 & 1503 & 193 & 1696 \\ 
  Images with SLoF 2 & 591 & 154 & 745 \\ 
  Total & 9422 & 841 & 10263 \\ 
   \hline
\end{tabular}


==> figure_mturk/AllPR_bestPR_ensemble_expertsvsmturk_paper_multithresh_summarytable.txt <==
% latex table generated in R 3.6.1 by xtable 1.8-4 package
% Fri Jun 19 15:13:27 2020
\begin{tabular}{lllllllll}
  \hline
Labels & Classification & Label pairs & Agreement & TOST & Recall & p-value & Precision & p-value \\ 
  \hline
Expert & SLoF $> 0$ & 720 & 0.89 (0.87-0.92) &  & 0.91 (0.88-0.94) &  & 0.91 (0.88-0.94) &  \\ 
  Mturk & SLoF $> 0$ & 360 & 0.90 (0.86-0.93) & 0.004 & 0.94 (0.90-0.97) & 0.279 & 0.90 (0.85-0.93) & 0.484 \\ 
  90\% Recall Classifier & SLoF $> 0$ & 360 & 0.86 (0.81-0.89) & 0.305 & 0.96 (0.92-0.98) & 0.058 & 0.84 (0.78-0.88) & 0.002 \\ 
  70\% Recall Classifier & SLoF $> 0$ & 360 & 0.88 (0.84-0.91) & 0.071 & 0.91 (0.86-0.94) & 0.884 & 0.89 (0.84-0.93) & 0.328 \\ 
  25\% Recall Classifier & SLoF $> 0$ & 360 & 0.71 (0.66-0.75) & 1.000 & 0.54 (0.47-0.60) & $<0.001$ & 0.98 (0.93-0.99) & 0.018 \\ 
  Expert & SLoF $= 2$ & 720 & 0.89 (0.87-0.92) &  & 0.87 (0.82-0.90) &  & 0.87 (0.82-0.90) &  \\ 
  Mturk & SLoF $= 2$ & 360 & 0.89 (0.85-0.92) & 0.020 & 0.89 (0.83-0.94) & 0.440 & 0.83 (0.76-0.89) & 0.323 \\ 
  90\% Recall Classifier & SLoF $= 2$ & 360 & 0.86 (0.82-0.89) & 0.261 & 0.94 (0.89-0.98) & 0.019 & 0.76 (0.69-0.82) & 0.004 \\ 
  70\% Recall Classifier & SLoF $= 2$ & 360 & 0.87 (0.83-0.90) & 0.093 & 0.82 (0.75-0.88) & 0.250 & 0.85 (0.78-0.90) & 0.654 \\ 
  25\% Recall Classifier & SLoF $= 2$ & 360 & 0.78 (0.73-0.82) & 0.997 & 0.44 (0.35-0.52) & $<0.001$ & 0.98 (0.91-1.00) & 0.004 \\ 
   \hline
\end{tabular}


==> figure_mturk/AllPR_bestPR_ensemble_results_summary_multithresh.txt <==
% latex table generated in R 3.6.1 by xtable 1.8-4 package
% Thu Jun 18 15:26:34 2020
\begin{tabular}{llrrr}
  \hline
Data & SLoF & Threshold & Precision & Recall \\ 
  \hline
Validation & $>$=1 & 0.426 & 0.646 & 0.900 \\ 
  Test & $>$=1 & 0.426 & 0.796 & 0.961 \\ 
  Validation & $>$=1 & 0.782 & 0.817 & 0.700 \\ 
  Test & $>$=1 & 0.782 & 0.914 & 0.810 \\ 
  Validation & $>$=2 & 1.218 & 0.581 & 0.900 \\ 
  Test & $>$=2 & 1.218 & 0.742 & 0.918 \\ 
  Validation & $>$=2 & 1.577 & 0.780 & 0.700 \\ 
  Test & $>$=2 & 1.577 & 0.939 & 0.744 \\ 
  Validation & $>$=1 & 1.623 & 0.986 & 0.250 \\ 
  Test & $>$=1 & 1.623 & 1.000 & 0.350 \\ 
  Validation & $>$=2 & 1.918 & 0.943 & 0.251 \\ 
  Test & $>$=2 & 1.918 & 1.000 & 0.357 \\ 
   \hline
\end{tabular}


==> figure_mturk/traintestval_novessels.txt <==
% latex table generated in R 3.6.1 by xtable 1.8-4 package
% Thu Jun 18 15:32:39 2020
\begin{tabular}{rrrr}
  \hline
 & Crossvalidation dataset & Test dataset & Total \\ 
  \hline
Images with SLoF 0 & 6418 & 410 & 6828 \\ 
  Images with SLoF 1 & 2086 & 224 & 2310 \\ 
  Images with SLoF 2 & 918 & 207 & 1125 \\ 
  Total & 9422 & 841 & 10263 \\ 
   \hline
\end{tabular}

